A Theory of Training Profit-Optimal LLMs

Scaling LLMs requires tremendous computational resources, and recent advances in AI have gone hand in hand with massive amounts of capital expenditure. While it is established that scaling up LLMs reliably increases model quality (quantified in terms of loss or downstream evaluations), it is unclear how these quality improvements translate to potential revenue, and whether revenue increases would offset costs of larger-scale training and inference. In this work, we develop an economic model for characterizing the rational behavior of an LLM training firm by combining scaling laws with microeconomic theory. Under our model of firm behavior, LLM quality can be increased with more parameters and training tokens, leading to more potential adoption by consumers, who each have a quality threshold for using the LLM. On the other hand, additional parameters and training tokens both incur additional costs. We analyze the profit maximization problem for this model under compute-bound and data-bound regimes. In the compute-bound regime, optimal model size and token budget track hardware efficiency $E$ (FLOPs/\$) at a near-linear rate; total training cost then scales sub-quadratically in $E$. Data efficiency improvements incentivize larger models and training expenditure. When we are limited to $D$ data, profit-optimal training expenditure scales as $D^2/E$, i.e, increase with data and decreases with hardware efficiency (as well as data efficiency). Finally, we analyze practical trends in training expenditure: current trends are consistent with our most permissive model variants in the compute-bound regime, but are not profit-optimal in the data-bound regime or assuming hardware advances will stall. Overall, our results provide a theory of profit-optimal LLM training, providing a foundation for engaging critically with industry statements and supporting long-term economic decision making.

==> neurips-images/a_vs_c.csv <==
1,7612.367131242527
1.5,2818.9811997247534
2,1203.2362669153192
2.5,591.8236258993578
3,324.338124885866
3.5,192.8793084015211
4,122.16439409473082
4.5,81.32596010221073
5,56.360759605150804
5.5,40.37347611424471
6,29.732880249693608
6.5,22.416874912746856
7,17.24519113971906
7.5,13.500715995447809
8,10.732397615639757
8.5,8.64784880742813
9,7.052448286761252
9.5,5.813576937026621
10,4.8389566987358155
10.5,4.063164361231756
11,3.4390253855973167
11.5,2.931998425524469
12,2.51643693124346
12.5,2.173053841065073
13,1.8871740129811225
13.5,1.6475103158488031
14,1.4452943028954846
14.5,1.273651072133347
15,1.1271438412906363
15.5,1.0014385751654187
16,0.8930543954456476
16.5,0.799176006934569
17,0.7175114354171379
17.5,0.6461832017570021
18,0.5836443997648004
18.5,0.5286134857463242
19,0.4800232436267296
19.5,0.43698057308014987
20,0.3987346019970406


==> neurips-images/a_vs_n.csv <==
1,35.619206268628275
1.5,26.547039381655882
2,20.026950732411557
2.5,15.70328556252053
3,12.73456172951912
3.5,10.607211221658938
4,9.024573640703876
4.5,7.809895650817497
5,6.853269268820466
5.5,6.083503905759491
6,5.452786466541085
6.5,4.92797603709093
7,4.485464263931391
7.5,4.10802811508268
8,3.7828380202593497
8.5,3.500159874042401
9,3.252487114523573
9.5,3.0339462998365927
10,2.839881657961535
10.5,2.6665591371945183
11,2.510951985521643
11.5,2.3705829765949766
12,2.2434067536866604
12.5,2.1277207293766027
13,2.022097185628269
13.5,1.925330675665821
14,1.8363968452986401
14.5,1.7544201580547694
15,1.6786481475361628
15.5,1.6084308043900009
16,1.54320393592521
16.5,1.4824756386093043
17,1.4258152289182577
17.5,1.372844129945053
18,1.3232283247022796
18.5,1.2766720726369658
19,1.2329126509278656
19.5,1.1917159319697321
20,1.1528726469086408


==> neurips-images/e_vs_c.csv <==
1,331.88965396441586
6,1739.9232966202821
11,2617.90523220036
16,3294.123461590085
21,3856.8401537624177
26,4344.892710050051
31,4779.325717299532
36,5173.004556827039
41,5534.447330132353
46,5869.624946142205
51,6182.906152820381
56,6477.59667096164
61,6756.266087630803
66,7020.95654042083
71,7273.321352121602
76,7514.720302330543
81,7746.286995388817
86,7968.977688733476
91,8183.607406688527
96,8390.877219609869
101,8591.394967753671
106,8785.691842224272
111,8974.234699926792
116,9157.436626743458
121,9335.665098979816
126,9509.248953605013
131,9678.48237774367
136,9843.631621696533
141,10004.937437430213
146,10162.618562003743
151,10316.874399169974
156,10467.887298097325
161,10615.824500483892
166,10760.83981294132
171,10903.07505037796
176,11042.661287405368
181,11179.71994794061
186,11314.363758024801
191,11446.69758049284
196,11576.819153986642


==> neurips-images/e_vs_n.csv <==
1,7.437401584384337
6,41.71238780770387
11,69.27837271256203
16,93.72475249850966
21,116.18494109895853
26,137.2146800098914
31,157.14064678724677
36,176.17612591086862
41,194.47036643810563
46,212.13311368200763
51,229.24812387230835
56,245.8812089790013
61,262.08530142731485
66,277.90379980243006
71,293.37286173077706
76,308.52302533660844
81,323.3803866002838
86,337.96747408369515
91,352.3039109463721
96,366.4069261268923
101,380.29175022674383
106,393.97193962594446
111,407.45962002221233
116,420.7657005789646
121,433.9000416717653
126,446.8716012745778
131,459.6885161868525
136,472.35825043970044
141,484.8876465528999
146,497.28300293571044
151,509.5501339866154
156,521.6944218127413
161,533.7208609654031
166,545.634097319846
171,557.4384620169045
176,569.1380012181206
181,580.7365022936034
186,592.2375169632272
191,603.6443817726532
196,614.9602364084719

